Exploring AGN and Star Formation Activity of Massive Galaxies at Cosmic Noon

We investigate the relation between AGN and star formation (SF) activity at $0.5 < z < 3$ by analyzing 898 galaxies with X-ray luminous AGN ($L_X > 10^{44}$ erg s$^{-1}$) and a large comparison sample of $\sim 320,000$ galaxies without X-ray luminous AGN. Our samples are selected from a large (11.8 deg$^2$) area in Stripe 82 that has multi-wavelength (X-ray to far-IR) data. The enormous comoving volume ($\sim 0.3$ Gpc$^3$) at $0.5 < z < 3$ minimizes the effects of cosmic variance and captures a large number of massive galaxies ($\sim 30,000$ galaxies with $M_* > 10^{11} \ M_{\odot}$) and X-ray luminous AGN. While many galaxy studies discard AGN hosts, we fit the SED of galaxies with and without X-ray luminous AGN with Code Investigating GALaxy Emission (CIGALE) and include AGN emission templates. We find that without this inclusion, stellar masses and star formation rates (SFRs) in AGN host galaxies can be overestimated, on average, by factors of up to $\sim 5$ and $\sim 10$, respectively. The average SFR of galaxies with X-ray luminous AGN is higher by a factor of $\sim 3$ to $10$ compared to galaxies without X-ray luminous AGN at fixed stellar mass and redshift, suggesting that high SFRs and high AGN X-ray luminosities may be fueled by common mechanisms. The vast majority ($> 95 \%$) of galaxies with X-ray luminous AGN at $z=0.5-3$ do not show quenched SF: this suggests that if AGN feedback quenches SF, the associated quenching process takes a significant time to act and the quenched phase sets in after the highly luminous phases of AGN activity.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
